A Fast Integral Equation Method for the Two-Dimensional Navier-Stokes Equations

The integral equation approach to partial differential equations (PDEs) provides significant advantages in the numerical solution of the incompressible Navier-Stokes equations. In particular, the divergence-free condition and boundary conditions are handled naturally, and the ill-conditioning caused by high order terms in the PDE is preconditioned analytically. Despite these advantages, the adoption of integral equation methods has been slow due to a number of difficulties in their implementation. This work describes a complete integral equation-based flow solver that builds on recently developed methods for singular quadrature and the solution of PDEs on complex domains, in combination with several more well-established numerical methods. We apply this solver to flow problems on a number of geometries, both simple and challenging, studying its convergence properties and computational performance. This serves as a demonstration that it is now relatively straightforward to develop a robust, efficient, and flexible Navier-Stokes solver, using integral equation methods.

==> domain.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
xmin=-1,
xmax=1,
ymin=-1,
ymax=1,
axis line style={draw=none},
ticks=none,
clip mode=individual,
]
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
0.8	0\\
0.796585849241677	0.0506245204399617\\
0.786458272904864	0.100367154947594\\
0.769955186639952	0.148396698843376\\
0.747617833211464	0.193980025719208\\
0.720159314061628	0.236523127608413\\
0.688423350807691	0.275603135347274\\
0.653335876751601	0.310989237558571\\
0.615852506699086	0.342651132487419\\
0.576905186934657	0.370754451168905\\
0.537351369966663	0.395643431459183\\
0.497928888027336	0.417811946296251\\
0.459219326336082	0.437864743243537\\
0.350383783796828	0.492045176188471\\
0.31657401234018	0.510220020223552\\
0.283576492862916	0.52927114697634\\
0.250931730490392	0.549463845936403\\
0.184504744737894	0.593371182804458\\
0.149592327902413	0.616627974137592\\
0.112871315483505	0.640125039457935\\
0.0739615775007685	0.663181652879092\\
0.0326301798111008	0.684991773044876\\
-0.0111816679799307	0.704669482029444\\
-0.0573433583465244	0.721300085249951\\
-0.105532358830465	0.733993678031504\\
-0.15524461993938	0.741937824553552\\
-0.205817286506139	0.744446048743009\\
-0.256462282283863	0.740999100827475\\
-0.306308630562246	0.731276420825844\\
-0.354450803865427	0.715175841958474\\
-0.4	0.692820323027551\\
-0.44213504537625	0.664551321518512\\
-0.480149642342617	0.63090926587825\\
-0.513492904356089	0.592602401984099\\
-0.541800546705325	0.550466023023801\\
-0.564914694122248	0.50541469694514\\
-0.582890991977226	0.458390542684231\\
-0.595992518405077	0.41031084769138\\
-0.604670838719155	0.362018349542025\\
-0.609535366745757	0.314237321875971\\
-0.611312947467431	0.267538221419909\\
-0.61080020351084	0.222313093161685\\
-0.608811654238495	0.178763230894055\\
-0.60131551428722	0.0574186697479321\\
-0.600150505203096	0.0190511267527884\\
-0.600150505203096	-0.0190511267527882\\
-0.60131551428722	-0.057418669747932\\
-0.606126890551228	-0.136899795340449\\
-0.608811654238495	-0.178763230894055\\
-0.61080020351084	-0.222313093161685\\
-0.611312947467431	-0.267538221419909\\
-0.609535366745758	-0.31423732187597\\
-0.604670838719155	-0.362018349542025\\
-0.595992518405077	-0.41031084769138\\
-0.582890991977226	-0.45839054268423\\
-0.564914694122248	-0.50541469694514\\
-0.541800546705325	-0.550466023023801\\
-0.513492904356089	-0.592602401984099\\
-0.480149642342617	-0.63090926587825\\
-0.44213504537625	-0.664551321518512\\
-0.4	-0.692820323027551\\
-0.354450803865427	-0.715175841958474\\
-0.306308630562247	-0.731276420825844\\
-0.256462282283863	-0.740999100827475\\
-0.20581728650614	-0.744446048743009\\
-0.15524461993938	-0.741937824553552\\
-0.105532358830466	-0.733993678031504\\
-0.0573433583465246	-0.721300085249951\\
-0.0111816679799304	-0.704669482029444\\
0.0326301798111007	-0.684991773044876\\
0.0739615775007684	-0.663181652879092\\
0.112871315483504	-0.640125039457935\\
0.149592327902412	-0.616627974137592\\
0.250931730490392	-0.549463845936403\\
0.283576492862916	-0.52927114697634\\
0.31657401234018	-0.510220020223552\\
0.350383783796828	-0.492045176188471\\
0.421622145813333	-0.456471387464009\\
0.459219326336081	-0.437864743243537\\
0.497928888027335	-0.417811946296251\\
0.537351369966663	-0.395643431459183\\
0.576905186934657	-0.370754451168905\\
0.615852506699086	-0.342651132487419\\
0.653335876751601	-0.310989237558571\\
0.688423350807691	-0.275603135347274\\
0.720159314061629	-0.236523127608413\\
0.747617833211464	-0.193980025719208\\
0.769955186639952	-0.148396698843377\\
0.786458272904864	-0.100367154947595\\
0.796585849241677	-0.0506245204399624\\
0.8	-2.22044604925031e-16\\
};
\node[right, align=left]
at (axis cs:-0.1,0.1) {$\Omega$};
\node[right, align=left]
at (axis cs:0.268,0.621) {$\partial\Omega$};
\addplot [color=white, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	-1\\
1	-1\\
1	1\\
-1	1\\
-1	-1\\
};
\end{axis}
\end{tikzpicture}%

==> domain_box.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
xmin=-1,
xmax=1,
ymin=-1,
ymax=1,
axis line style={draw=none},
ticks=none,
clip mode=individual,
]
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
0.8	0\\
0.796585849241677	0.0506245204399617\\
0.786458272904864	0.100367154947594\\
0.769955186639952	0.148396698843376\\
0.747617833211464	0.193980025719208\\
0.720159314061628	0.236523127608413\\
0.688423350807691	0.275603135347274\\
0.653335876751601	0.310989237558571\\
0.615852506699086	0.342651132487419\\
0.576905186934657	0.370754451168905\\
0.537351369966663	0.395643431459183\\
0.497928888027336	0.417811946296251\\
0.459219326336082	0.437864743243537\\
0.350383783796828	0.492045176188471\\
0.31657401234018	0.510220020223552\\
0.283576492862916	0.52927114697634\\
0.250931730490392	0.549463845936403\\
0.112871315483505	0.640125039457935\\
0.0739615775007685	0.663181652879092\\
0.0326301798111008	0.684991773044876\\
-0.0111816679799307	0.704669482029444\\
-0.0573433583465244	0.721300085249951\\
-0.105532358830465	0.733993678031504\\
-0.15524461993938	0.741937824553552\\
-0.205817286506139	0.744446048743009\\
-0.256462282283863	0.740999100827475\\
-0.306308630562246	0.731276420825844\\
-0.354450803865427	0.715175841958474\\
-0.4	0.692820323027551\\
-0.44213504537625	0.664551321518512\\
-0.480149642342617	0.63090926587825\\
-0.513492904356089	0.592602401984099\\
-0.541800546705325	0.550466023023801\\
-0.564914694122248	0.50541469694514\\
-0.582890991977226	0.458390542684231\\
-0.595992518405077	0.41031084769138\\
-0.604670838719155	0.362018349542025\\
-0.609535366745757	0.314237321875971\\
-0.611312947467431	0.267538221419909\\
-0.61080020351084	0.222313093161685\\
-0.608811654238495	0.178763230894055\\
-0.60131551428722	0.0574186697479321\\
-0.600150505203096	0.0190511267527884\\
-0.600150505203096	-0.0190511267527882\\
-0.60131551428722	-0.057418669747932\\
-0.61080020351084	-0.222313093161685\\
-0.611312947467431	-0.267538221419909\\
-0.609535366745758	-0.31423732187597\\
-0.604670838719155	-0.362018349542025\\
-0.595992518405077	-0.41031084769138\\
-0.582890991977226	-0.45839054268423\\
-0.564914694122248	-0.50541469694514\\
-0.541800546705325	-0.550466023023801\\
-0.513492904356089	-0.592602401984099\\
-0.480149642342617	-0.63090926587825\\
-0.44213504537625	-0.664551321518512\\
-0.4	-0.692820323027551\\
-0.354450803865427	-0.715175841958474\\
-0.306308630562247	-0.731276420825844\\
-0.256462282283863	-0.740999100827475\\
-0.20581728650614	-0.744446048743009\\
-0.15524461993938	-0.741937824553552\\
-0.105532358830466	-0.733993678031504\\
-0.0573433583465246	-0.721300085249951\\
-0.0111816679799304	-0.704669482029444\\
0.0326301798111007	-0.684991773044876\\
0.0739615775007684	-0.663181652879092\\
0.112871315483504	-0.640125039457935\\
0.149592327902412	-0.616627974137592\\
0.250931730490392	-0.549463845936403\\
0.283576492862916	-0.52927114697634\\
0.31657401234018	-0.510220020223552\\
0.350383783796828	-0.492045176188471\\
0.497928888027335	-0.417811946296251\\
0.537351369966663	-0.395643431459183\\
0.576905186934657	-0.370754451168905\\
0.615852506699086	-0.342651132487419\\
0.653335876751601	-0.310989237558571\\
0.688423350807691	-0.275603135347274\\
0.720159314061629	-0.236523127608413\\
0.747617833211464	-0.193980025719208\\
0.769955186639952	-0.148396698843377\\
0.786458272904864	-0.100367154947595\\
0.796585849241677	-0.0506245204399624\\
0.8	-2.22044604925031e-16\\
};
\node[right, align=left]
at (axis cs:-0.1,0.1) {$\Omega$};
\node[right, align=left]
at (axis cs:0.268,0.621) {$\partial\Omega$};
\addplot [color=white, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	-1\\
1	-1\\
1	1\\
-1	1\\
-1	-1\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	-1\\
1	-1\\
1	1\\
-1	1\\
-1	-1\\
};
\node[right, align=left]
at (axis cs:-0.8,0.8) {$B$};
\end{axis}
\end{tikzpicture}%

==> domain_box_grid.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
xmin=-1,
xmax=1,
ymin=-1,
ymax=1,
axis line style={draw=none},
ticks=none,
clip mode=individual,
]
\addplot [color=blue, forget plot]
  table[row sep=crcr]{%
0.8	0\\
0.796585849241677	0.0506245204399617\\
0.786458272904864	0.100367154947594\\
0.769955186639952	0.148396698843376\\
0.747617833211464	0.193980025719208\\
0.720159314061628	0.236523127608413\\
0.688423350807691	0.275603135347274\\
0.653335876751601	0.310989237558571\\
0.615852506699086	0.342651132487419\\
0.576905186934657	0.370754451168905\\
0.537351369966663	0.395643431459183\\
0.497928888027336	0.417811946296251\\
0.459219326336082	0.437864743243537\\
0.350383783796828	0.492045176188471\\
0.31657401234018	0.510220020223552\\
0.283576492862916	0.52927114697634\\
0.250931730490392	0.549463845936403\\
0.112871315483505	0.640125039457935\\
0.0739615775007685	0.663181652879092\\
0.0326301798111008	0.684991773044876\\
-0.0111816679799307	0.704669482029444\\
-0.0573433583465244	0.721300085249951\\
-0.105532358830465	0.733993678031504\\
-0.15524461993938	0.741937824553552\\
-0.205817286506139	0.744446048743009\\
-0.256462282283863	0.740999100827475\\
-0.306308630562246	0.731276420825844\\
-0.354450803865427	0.715175841958474\\
-0.4	0.692820323027551\\
-0.44213504537625	0.664551321518512\\
-0.480149642342617	0.63090926587825\\
-0.513492904356089	0.592602401984099\\
-0.541800546705325	0.550466023023801\\
-0.564914694122248	0.50541469694514\\
-0.582890991977226	0.458390542684231\\
-0.595992518405077	0.41031084769138\\
-0.604670838719155	0.362018349542025\\
-0.609535366745757	0.314237321875971\\
-0.611312947467431	0.267538221419909\\
-0.61080020351084	0.222313093161685\\
-0.608811654238495	0.178763230894055\\
-0.60131551428722	0.0574186697479321\\
-0.600150505203096	0.0190511267527884\\
-0.600150505203096	-0.0190511267527882\\
-0.60131551428722	-0.057418669747932\\
-0.61080020351084	-0.222313093161685\\
-0.611312947467431	-0.267538221419909\\
-0.609535366745758	-0.31423732187597\\
-0.604670838719155	-0.362018349542025\\
-0.595992518405077	-0.41031084769138\\
-0.582890991977226	-0.45839054268423\\
-0.564914694122248	-0.50541469694514\\
-0.541800546705325	-0.550466023023801\\
-0.513492904356089	-0.592602401984099\\
-0.480149642342617	-0.63090926587825\\
-0.44213504537625	-0.664551321518512\\
-0.4	-0.692820323027551\\
-0.354450803865427	-0.715175841958474\\
-0.306308630562247	-0.731276420825844\\
-0.256462282283863	-0.740999100827475\\
-0.20581728650614	-0.744446048743009\\
-0.15524461993938	-0.741937824553552\\
-0.105532358830466	-0.733993678031504\\
-0.0573433583465246	-0.721300085249951\\
-0.0111816679799304	-0.704669482029444\\
0.0326301798111007	-0.684991773044876\\
0.0739615775007684	-0.663181652879092\\
0.112871315483504	-0.640125039457935\\
0.149592327902412	-0.616627974137592\\
0.250931730490392	-0.549463845936403\\
0.283576492862916	-0.52927114697634\\
0.31657401234018	-0.510220020223552\\
0.350383783796828	-0.492045176188471\\
0.497928888027335	-0.417811946296251\\
0.537351369966663	-0.395643431459183\\
0.576905186934657	-0.370754451168905\\
0.615852506699086	-0.342651132487419\\
0.653335876751601	-0.310989237558571\\
0.688423350807691	-0.275603135347274\\
0.720159314061629	-0.236523127608413\\
0.747617833211464	-0.193980025719208\\
0.769955186639952	-0.148396698843377\\
0.786458272904864	-0.100367154947595\\
0.796585849241677	-0.0506245204399624\\
0.8	-2.22044604925031e-16\\
};
\node[right, align=left]
at (axis cs:-0.1,0.1) {$\Omega$};
\node[right, align=left]
at (axis cs:0.268,0.621) {$\partial\Omega$};
\addplot [color=white, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	-1\\
1	-1\\
1	1\\
-1	1\\
-1	-1\\
};
\addplot [color=black, line width=2.0pt, forget plot]
  table[row sep=crcr]{%
-1	-1\\
1	-1\\
1	1\\
-1	1\\
-1	-1\\
};
\node[right, align=left]
at (axis cs:-0.8,0.8) {$B$};
\addplot [color=red, draw=none, mark=*, mark options={solid, red}, forget plot]
  table[row sep=crcr]{%
-0.818181818181818	-0.818181818181818\\
-0.818181818181818	-0.636363636363636\\
-0.818181818181818	-0.454545454545455\\
-0.818181818181818	-0.272727272727273\\
-0.818181818181818	-0.0909090909090909\\
-0.818181818181818	0.0909090909090908\\
-0.818181818181818	0.272727272727273\\
-0.818181818181818	0.454545454545455\\
-0.818181818181818	0.636363636363636\\
-0.818181818181818	0.818181818181818\\
-0.636363636363636	-0.818181818181818\\
-0.636363636363636	-0.636363636363636\\
-0.636363636363636	-0.454545454545455\\
-0.636363636363636	-0.272727272727273\\
-0.636363636363636	-0.0909090909090909\\
-0.636363636363636	0.0909090909090908\\
-0.636363636363636	0.272727272727273\\
-0.636363636363636	0.454545454545455\\
-0.636363636363636	0.636363636363636\\
-0.636363636363636	0.818181818181818\\
-0.454545454545455	-0.818181818181818\\
-0.454545454545455	0.818181818181818\\
-0.272727272727273	-0.818181818181818\\
-0.272727272727273	0.818181818181818\\
-0.0909090909090909	-0.818181818181818\\
-0.0909090909090909	0.818181818181818\\
0.0909090909090908	-0.818181818181818\\
0.0909090909090908	0.818181818181818\\
0.272727272727273	-0.818181818181818\\
0.272727272727273	-0.636363636363636\\
0.272727272727273	0.636363636363636\\
0.272727272727273	0.818181818181818\\
0.454545454545455	-0.818181818181818\\
0.454545454545455	-0.636363636363636\\
0.454545454545455	-0.454545454545455\\
0.454545454545455	0.454545454545455\\
0.454545454545455	0.636363636363636\\
0.454545454545455	0.818181818181818\\
0.636363636363636	-0.818181818181818\\
0.636363636363636	-0.636363636363636\\
0.636363636363636	-0.454545454545455\\
0.636363636363636	0.454545454545455\\
0.636363636363636	0.636363636363636\\
0.636363636363636	0.818181818181818\\
0.818181818181818	-0.818181818181818\\
0.818181818181818	-0.636363636363636\\
0.818181818181818	-0.454545454545455\\
0.818181818181818	-0.272727272727273\\
0.818181818181818	-0.0909090909090909\\
0.818181818181818	0.0909090909090908\\
0.818181818181818	0.272727272727273\\
0.818181818181818	0.454545454545455\\
0.818181818181818	0.636363636363636\\
0.818181818181818	0.818181818181818\\
};
\addplot [color=black, draw=none, mark=*, mark options={solid, black}, forget plot]
  table[row sep=crcr]{%
-0.454545454545455	-0.636363636363636\\
-0.454545454545455	-0.454545454545455\\
-0.454545454545455	-0.272727272727273\\
-0.454545454545455	-0.0909090909090909\\
-0.454545454545455	0.0909090909090908\\
-0.454545454545455	0.272727272727273\\
-0.454545454545455	0.454545454545455\\
-0.454545454545455	0.636363636363636\\
-0.272727272727273	-0.636363636363636\\
-0.272727272727273	-0.454545454545455\\
-0.272727272727273	-0.272727272727273\\
-0.272727272727273	-0.0909090909090909\\
-0.272727272727273	0.0909090909090908\\
-0.272727272727273	0.272727272727273\\
-0.272727272727273	0.454545454545455\\
-0.272727272727273	0.636363636363636\\
-0.0909090909090909	-0.636363636363636\\
-0.0909090909090909	-0.454545454545455\\
-0.0909090909090909	-0.272727272727273\\
-0.0909090909090909	-0.0909090909090909\\
-0.0909090909090909	0.0909090909090908\\
-0.0909090909090909	0.272727272727273\\
-0.0909090909090909	0.454545454545455\\
-0.0909090909090909	0.636363636363636\\
0.0909090909090908	-0.636363636363636\\
0.0909090909090908	-0.454545454545455\\
0.0909090909090908	-0.272727272727273\\
0.0909090909090908	-0.0909090909090909\\
0.0909090909090908	0.0909090909090908\\
0.0909090909090908	0.272727272727273\\
0.0909090909090908	0.454545454545455\\
0.0909090909090908	0.636363636363636\\
0.272727272727273	-0.454545454545455\\
0.272727272727273	-0.272727272727273\\
0.272727272727273	-0.0909090909090909\\
0.272727272727273	0.0909090909090908\\
0.272727272727273	0.272727272727273\\
0.272727272727273	0.454545454545455\\
0.454545454545455	-0.272727272727273\\
0.454545454545455	-0.0909090909090909\\
0.454545454545455	0.0909090909090908\\
0.454545454545455	0.272727272727273\\
0.636363636363636	-0.272727272727273\\
0.636363636363636	-0.0909090909090909\\
0.636363636363636	0.0909090909090908\\
0.636363636363636	0.272727272727273\\
};
\end{axis}
\end{tikzpicture}%
